HiVision: Rapid Visualization of Large-Scale Spatial Vector Data

Rapid visualization of large-scale spatial vector data is a long-standing challenge in Geographic Information Science. In existing methods, the computation overheads grow rapidly with data volumes, leading to the incapability of providing real-time visualization for large-scale spatial vector data, even with parallel acceleration technologies. To fill the gap, we present HiVision, a display-driven visualization model for large-scale spatial vector data. Different from traditional data-driven methods, the computing units in HiVision are pixels rather than spatial objects to achieve real-time performance, and efficient spatial-index-based strategies are introduced to estimate the topological relationships between pixels and spatial objects. HiVision can maintain exceedingly good performance regardless of the data volume due to the stable pixel number for display. In addition, an optimized parallel computing architecture is proposed in HiVision to ensure the ability of real-time visualization. Experiments show that our approach outperforms traditional methods in rendering speed and visual effects while dealing with large-scale spatial vector data, and can provide interactive visualization of datasets with billion-scale points/segments/edges in real-time with flexible rendering styles. The HiVision code is open-sourced at https://github.com/MemoryMmy/HiVision with an online demonstration.

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



==> ref.txt <==
[1] A, P., . Mapnik. URL: https://mapnik.org.
[2] Aji, A., Wang, F., Vo, H., Lee, R., Liu, Q., Zhang, X., Saltz, J., 2013. Hadoop gis: a high performance spatial data ware housing system over mapreduce. Proceedings of the VLDB Endowment 6, 1009–1020.
[3] Aly, A.M., Mahmood, A.R., Hassan, M.S., Aref, W.G., Ouzzani, M.,Elmeleegy, H., Qadah, T., 2015. Aqwa: adaptive query workload aware partitioning of big spatial data. Proceedings of the VLDB Endowment 8, 2062–2073.
[4] B, K., a. Mapserver. URL: https://mapserver.org.
[5] B, Y., b. Geoserver. URL: http://geoserver.org.
[6] Bellur, U., 2014. On parallelizing large spatial queries using mapreduce,in: International Symposiumon Web and Wireless Geographical Information Systems, Springer. pp. 1–18.
[7] Choubey, R., Chen, L., Rundensteiner, E.A., 1999. Gbi: A generalized r-tree bulk-insertion strategy, in: International Symposium on Spatial Databases, Springer. pp. 91–108.
[8] Eldawy, A., Elganainy, M., Bakeer, A., Abdelmotaleb, A., Mokbel, M., 2015. Sphinx: Distributed execution of interactive sql queries on big spatial data, in: Proceedings of the 23rd SIGSPATIAL International Conference on Advances in Geographic Information Systems, ACM. p. 78.
[9] Eldawy, A., Mokbel, M.F., 2015. Spatialhadoop: A mapreduce framework for spatial data, in: 2015 IEEE 31st international conference on Data Engineering, IEEE. pp. 1352–1363.
[10] Eldawy, A., Mokbel, M.F., Jonathan, C., 2016. Hadoopviz: A mapreduce framework for extensible visualization of big spatial data, in: 2016 IEEE 32nd International Conference on Data Engineering (ICDE), IEEE. pp. 601–612.
[11] Eldawy, A., Yuan, L., Mokbel, M.F., Janardan, R., 2013. Cg-hadoop: Computational geometry in mapreduce, in: Acm Sigspatial International Conference on Advances in Geographic Information Systems.
[12] Fan, J., Ji, M., Gu, G., Sun, Y., 2014. Optimization approaches to mpi and area merging-based parallel buffer algorithm. Boletim de Ciências Geodésicas 20, 237–256.
[13] FernÃąndez, F., 2018. Boost geometry library. Boost Geometry library Available from: https://www.boost.org/doc/libs/1680/libs/geometry/doc/html/index.html.
[14] Fries, S., Boden, B., Stepien, G., Seidl, T., 2014. Phidj: Parallel similarity self-join for high-dimensional vector data with mapreduce, in: 2014 IEEE 30th International Conference on Data Engineering, IEEE. pp. 796–807.
[15] Gao, J., Wang, C., Li, L., Shen, H.W., 2005. A parallel multiresolution volume rendering algorithm for large data visualization. Parallel Computing 31, 185–204.
[16] Ghosh, S., Eldawy, A., Jais, S., 2019. Aid: An adaptive image data index for interactive multilevel visualization, in: 2019 IEEE 35th International Conferenceon Data Engineering (ICDE),IEEE.pp.1594–1597.
[17] Guo, M., Guan, Q., Xie, Z., Wu, L., Luo, X., Huang, Y., 2015. A spatially adaptive decomposition approach for parallel vector data visualization of polylines and polygons. International Journal of Geographical Information Science 29, 1419–1440.
[18] Guo, M., Huang, Y., Guan, Q., Xie, Z., Wu, L., 2017. An efficient data organization and scheduling strategy for accelerating large vector data rendering. Transactions in GIS 21, 1217–1236.
[19] Huang, X., 2013. Parallel buffer generation algorithm for gis. Journal of Geology and Geosciences 02.
[20] Kraak, M.J., Ormeling, F.J., 2013. Cartography: visualization of spatial data. Routledge.
[21] Lins, L., Klosowski, J.T., Scheidegger, C., 2013. Nanocubes for realtime exploration of spatiotemporal datasets. IEEE Transactions on Visualization and Computer Graphics 19, 2456–2465.
[22] Liu, Z., Jiang, B., Heer, J., 2013. immens: Real-time visual querying of big data, in: Computer Graphics Forum, Wiley Online Library. pp. 421–430.
[23] Lu, P., Chen, G., Ooi, B.C., Vo, H.T., Wu, S., 2014. Scalagist: scalable generalized search trees for mapreduce systems [innovative systems paper]. Proceedings of the VLDB Endowment 7, 1797–1808.
[24] Ma, M., Wu, Y., Chen, L., Li, J., Jing, N., 2019. Interactive and online buffer-overlay analytics of large-scale spatial data. ISPRS International Journal of Geo-Information 8. URL: http://www.mdpi.com/2220-9964/8/1/21 , doi: 10.3390/ijgi8010021.
[25] Ma, M., Wu, Y., Luo, W., Chen, L., Li, J., Jing, N., 2018. Hibuffer: Buffer analysis of 10-million-scale spatial data in real time. ISPRS International Journal of Geo-Information 7. URL: http://www.mdpi.com/2220-9964/7/12/467 , doi: 10.3390/ijgi7120467.
[26] Maceachren, A.M., Gahegan, M., Pike, W., Brewer, I., Cai, G.,Lengerich, E., Hardisty, F., 2004. Geovisualization for knowledge construction and decision support. IEEE Computer Graphics & Applications 24, 13–17.
[27] OmniSci, 2020. Omnisci technical white paper. URL: http://www2.omnisci.com/resources/technical-whitepaper/lp.
[28] OpenGIS, 2010. Web map tile service implementation standard. URL: http://portal.opengeospatial.org/files/?artifact_id=35326 .
[29] Pahins, C.A., Stephens, S.A., Scheidegger, C., Comba, J.L., 2016. Hashedcubes: Simple, low memory, real-time visual exploration of big data. IEEE transactions on visualization and computer graphics 23, 671–680.
[30] Scitovski, S., 2018. A density-based clustering algorithm for earthquake zoning. Computers & Geosciences 110, 90–95.
[31] Shen, J., Chen, L., Wu, Y., Jing, N., 2018. Approach to accelerating dissolved vector buffer generation in distributed in-memory cluster architecture. ISPRS International Journal of Geo-Information 7, 26.
[32] Shimrat, M., 1962. Algorithm 112: position of point relative to polygon. Communications of the ACM 5, 434.
[33] Sommer, S., Wade, T., 2006. A to Z GIS: An Illustrated Dictionary of Geographic Information Systems. Esri Press.
[34] Tang, W., 2013. Parallel construction of large circular cartograms using graphics processing units. International Journal of Geographical Information Science 27, 2182–2206.
[35] Tong, X., Ben, J., Liu, Y., et al., 2013. Modeling and expression of vector data in the hexagonal discrete global grid system. International Archives of the Photogrammetry, Remote Sensing and Spatial Information Sciences 4, W2.
[36] Tuo-Di, W., Ling-Jun, Z., Li-Zhe, W., La-Jiao, C., Qian-Qian, C.,2016. Parallel research and opitmization of buffer algorithm based on equivalent arc partition. Remote Sensing Information , 147–152.
[37] Wan, L., Huang, Z., Peng, X., 2016. An effective nosql-based vector map tile management approach. ISPRS International Journal of GeoInformation 5, 215.
[38] Wikipedia, 2019. Vector tiles. URL: https://wiki.openstreetmap. org/wiki/Vector_tiles.
[39] Wikipedia, 2020. Memory-mapped file. URL: https://en.wikipedia. org/wiki/Memory-mapped_file .
[40] Xie, D., Li, F., Yao, B., Li, G., Chen, Z., Zhou, L., Guo, M., 2016. Simba: Spatial in-memory big data analysis, in: Proceedings of the 24th ACM SIGSPATIAL International Conference on Advances in Geographic Information Systems, ACM. p. 86.
[41] Yang, C., Wong, D.W., Yang, R., Kafatos, M., Li, Q., 2005. Performance-improving techniques in web-based gis. International Journal of Geographical Information Science 19, 319–342.
[42] Yao, X., Li, G., 2018. Big spatial vector data management: a review. Big Earth Data 2, 108–129.
[43] Yu, J., Wu, J., Sarwat, M., 2015. Geospark: A cluster computing framework for processing large-scale spatial data, in: Proceedings of the 23rd SIGSPATIAL International Conference on Advances in Geographic Information Systems, ACM. p. 70.
[44] Yu, J., Zhang, Z., Sarwat, M., 2018. Geosparkviz: a scalable geospatial data visualization framework in the apache spark ecosystem, in: Proceedings of the 30th International Conference on Scientific and Statistical Database Management, ACM. p. 15.
[45] Zhu, X., Huo, J., Qiu, Q., 2015. A novel methodology for parallel spatial overlay over vector data - a case study with shape file, in: 2015 IEEE International Geoscience and Remote Sensing Symposium (IGARSS), IEEE. pp. 4522–4525.
[46] Zuchao, W., Min, L., Xiaoru, Y., Junping, Z., Huub, V.D.W., 2013. Visual traffic jaman alysis based on trajectory data. IEEE Transactions on Visualization & Computer Graphics 19, 2159–2168.
